DiEC: Diffusion Embedded Clustering

Deep clustering methods typically rely on a single, well-defined representation for clustering. In contrast, pretrained diffusion models provide abundant and diverse multi-scale representations across network layers and noise timesteps. However, a key challenge is how to efficiently identify the most clustering-friendly representation in the layer*timestep space. To address this issue, we propose Diffusion Embedded Clustering (DiEC), an unsupervised framework that performs clustering by leveraging optimal intermediate representations from pretrained diffusion models. DiEC systematically evaluates the clusterability of representations along the trajectory of network depth and noise timesteps. Meanwhile, an unsupervised search strategy is designed for recognizing the Clustering-optimal Layer (COL) and Clustering-optimal Timestep (COT) in the layer*timestep space of pretrained diffusion models, aiming to promote clustering performance and reduce computational overhead. DiEC is fine-tuned primarily with a structure-preserving DEC-style KL-divergence objective at the fixed COL + COT, together with a random-timestep diffusion denoising objective to maintain the generative capability of the pretrained model. Without relying on augmentation-based consistency constraints or contrastive learning, DiEC achieves excellent clustering performance across multiple benchmark datasets.

==> heatmap.dat <==
x y acc
0 0 0.6936634206556028
1 0 0.6941434645453299
2 0 0.6941434645453298
3 0 0.694006309148265
4 0 0.6939083410075043
5 0 0.692909065971746
6 0 0.6926347551776162
7 0 0.6933205321629405
8 0 0.6918706036796834
9 0 0.6908125477594685
10 0 0.6903227070556655
11 0 0.6892058702509943
12 0 0.6902051452867528
13 0 0.6902835197993612
14 0 0.6879518780492583
15 0 0.6872269138076297
16 0 0.6860121088621981
17 0 0.6853883783660221
18 0 0.6847620353860924
19 0 0.682416678096283
0 1 0.7426621862570293
1 1 0.7424770264709917
2 1 0.7417363873268413
3 1 0.7414032956482552
4 1 0.7400317416776064
5 1 0.7384838450535886
6 1 0.7363481395850071
7 1 0.7335462507592531
8 1 0.7322726649293649
9 1 0.7303916766267611
10 1 0.7280796285048103
11 1 0.7257871740110116
12 1 0.7241804965025375
13 1 0.7222995081999333
14 1 0.7203793326410252
15 1 0.7167349178047299
16 1 0.7145208378235397
17 1 0.7130709093402826
18 1 0.7122754080373063
19 1 0.7104306679467837
0 2 0.793135372376903
1 2 0.7944314908791661
2 2 0.7953184291135189
3 2 0.7955404902325763
4 2 0.7991653114407196
5 2 0.798773438877677
6 2 0.7980876618923526
7 2 0.7974214785351804
8 2 0.7971079804847464
9 2 0.7949918686443168
10 2 0.7938554382114935
11 2 0.7912690792954132
12 2 0.7897995571840039
13 2 0.7883104414444422
14 2 0.7859983933224916
15 2 0.7835687834316281
16 2 0.7812371416815251
17 2 0.779957024642253
18 2 0.7789329310108352
19 2 0.7772596351666439
0 3 0.8895213276642435
1 3 0.9060485530105609
2 3 0.9171657843002788
3 3 0.9251136097341145
4 3 0.9271513470619356
5 3 0.9442957716950449
6 3 0.9560127613300156
7 3 0.9557776377921899
8 3 0.955483733369908
9 3 0.9548109979034818
10 3 0.9540529419832672
11 3 0.9695906891079021
12 3 0.9688657248662735
13 3 0.9510355232478398
14 3 0.9494484393675177
15 3 0.9477242000901308
16 3 0.9463918333757863
17 3 0.9428747771224798
18 3 0.9382800713208065
19 3 0.9310108352763681
0 4 0.948086682210945
1 4 0.9535591825538334
2 4 0.9569560645544736
3 4 0.959695906891079
4 4 0.9740580363265866
5 4 0.9745086897740853
6 4 0.9746458451711504
7 4 0.974116817211043
8 4 0.9734114465975664
9 4 0.9727844504966985
10 4 0.9718243627172444
11 4 0.9709034621940945
12 4 0.9701393106961618
13 4 0.968140760624645
14 4 0.966573270372475
15 4 0.965025373748457
16 4 0.9636538197778082
17 4 0.9626937319983542
18 4 0.9616239199012482
19 4 0.9599506240570567
0 5 0.8323618159374572
1 5 0.8370868193663421
2 5 0.8407168655419924
3 5 0.8427415404510453
4 5 0.8541254384074299
5 5 0.855379430609166
6 5 0.8559084585692732
7 5 0.8719164527695593
8 5 0.8712306757842351
9 5 0.8858475223857203
10 5 0.8854752434508298
11 5 0.9005819307561181
12 5 0.9156690244332542
13 5 0.929600094049415
14 5 0.9280717910535493
15 5 0.9424143268609049
16 5 0.9414738327096028
17 5 0.9563388652676816
18 5 0.9553970648745029
19 5 0.9536414757920724
0 6 0.7925990947743793
1 6 0.7942518173090111
2 6 0.7961079870159557
3 6 0.7976493524305894
4 6 0.7921754805337303
5 6 0.7940172815800302
6 6 0.7945267159119854
7 6 0.7943503732586163
8 6 0.7948598075905715
9 6 0.7942328114897035
10 6 0.7930767874287281
11 6 0.7921362932774261
12 6 0.7912349863824283
13 6 0.799608715245802
14 6 0.7978648823402629
15 6 0.7953177106804866
16 6 0.7935934714030997
17 6 0.7927248205550221
18 6 0.7915361404471266
19 6 0.7996502537374847
0 7 0.7118365107666986
1 7 0.7154299821697984
2 7 0.7182370959630594
3 7 0.7197719301683092
4 7 0.7271391343535082
5 7 0.729157278053177
6 7 0.7304504575112174
7 7 0.7299802104355663
8 7 0.7309382538158591
9 7 0.7295471062170582
10 7 0.7289592973724945
11 7 0.728391082156083
12 7 0.7274309943766287
13 7 0.7259418786370672
14 7 0.7241000775907676
15 7 0.7211826713952624
16 7 0.7204773007817857
17 7 0.7197458053307731
18 7 0.7182279522699218
19 7 0.7168083939103004
0 8 0.7158483061308463
1 8 0.7167466739816212
2 8 0.7175056005120468
3 8 0.7176362246997277
4 8 0.719752336540157
5 8 0.7201050218468954
6 8 0.722721590218861
7 8 0.7224472794247311
8 8 0.7225256539373397
9 8 0.7225060603091874
10 8 0.7234465544604894
11 8 0.7228195583596214
12 8 0.7231330564100554
13 8 0.7206144561788507
14 8 0.7204185198973294
15 8 0.7199090855653741
16 8 0.7190861531829851
17 8 0.7180999405659948
18 8 0.7178987793169662
19 8 0.7165340831161707


==> heatmapScott.dat <==
x y scott
0 0 103083.6441192627
1 0 102527.46568806966
2 0 101484.77005004883
3 0 100236.8741048177
4 0 98836.69768269856
5 0 97146.76272583008
6 0 95574.96336873372
7 0 94136.76411946614
8 0 92823.55782063802
9 0 91398.0328470866
10 0 89800.03368123372
11 0 88162.45104980469
12 0 86649.90866088867
13 0 85251.34016927083
14 0 83834.70610555013
15 0 82263.42696126302
16 0 80674.08224487305
17 0 79007.98249308269
18 0 77505.56060791016
19 0 76687.21856689453
0 1 107538.77026367188
1 1 107343.17024739583
2 1 107573.34076944987
3 1 107683.10567220052
4 1 107716.02095540364
5 1 106607.1637064616
6 1 105143.23756917317
7 1 103858.17005411784
8 1 102474.26210530598
9 1 101729.55382283528
10 1 100481.7524617513
11 1 99293.5864054362
12 1 97921.83251953125
13 1 96491.90938313802
14 1 95240.08819580078
15 1 93698.55576578777
16 1 92114.4604695638
17 1 90192.03767903645
18 1 88721.20689900716
19 1 87876.78327941895
0 2 131504.9980316162
1 2 132608.3930460612
2 2 133691.61799112955
3 2 133522.92716471353
4 2 133510.86768595377
5 2 133324.30045572916
6 2 134534.8356628418
7 2 135006.6686808268
8 2 134663.5646870931
9 2 133545.3908996582
10 2 131674.80022176108
11 2 131225.52552286783
12 2 131136.99476114908
13 2 131323.37282307944
14 2 131678.44171142578
15 2 131044.82250976562
16 2 129878.31622314453
17 2 127334.66475423177
18 2 126212.56572469075
19 2 125497.67509460449
0 3 143771.54513549805
1 3 148164.88418579102
2 3 153799.35641479492
3 3 158792.9737548828
4 3 160513.17563883463
5 3 159656.38514200845
6 3 159990.3617655436
7 3 160762.12111409506
8 3 163316.31871541342
9 3 163780.77416992188
10 3 163745.21053059897
11 3 164104.5357055664
12 3 163708.13354492188
13 3 162680.99699910483
14 3 162514.0559794108
15 3 161699.26084391275
16 3 161750.19440714517
17 3 160700.73600260416
18 3 160947.884379069
19 3 160725.75350952148
0 4 155321.97201538086
1 4 159119.0053100586
2 4 164518.76697794595
3 4 168862.73310343424
4 4 170952.42795817056
5 4 173215.30638631186
6 4 174197.2317097982
7 4 173781.53438313803
8 4 174554.47603352866
9 4 175288.96922810873
10 4 177332.36514282227
11 4 177370.34067789713
12 4 177118.55767822266
13 4 176749.5849202474
14 4 176864.9775797526
15 4 176406.33905029297
16 4 176320.1728922526
17 4 176378.24755859375
18 4 175481.68442789713
19 4 174972.60890197754
0 5 142405.27713012695
1 5 144609.1823425293
2 5 152069.45965576172
3 5 155977.25098673502
4 5 158003.14883422852
5 5 157106.4438273112
6 5 158247.50697835287
7 5 161837.92120361328
8 5 165820.8123474121
9 5 166632.06057739258
10 5 167300.9123738607
11 5 167622.97139485678
12 5 167714.3396809896
13 5 167653.9949951172
14 5 167898.4004313151
15 5 169107.75333658853
16 5 170360.23661295572
17 5 171082.2919921875
18 5 170361.65537516275
19 5 169818.03298950195
0 6 142407.6890258789
1 6 144260.11954752603
2 6 148667.6935119629
3 6 150041.95387776694
4 6 151766.22288004556
5 6 154316.11690266928
6 6 154615.47572835287
7 6 154670.38182576498
8 6 156065.11965942383
9 6 157330.89200846353
10 6 158691.24850463867
11 6 160654.2478942871
12 6 161348.8738708496
13 6 162252.3889363607
14 6 160366.66479492188
15 6 160094.357035319
16 6 160223.46439615884
17 6 160334.17514038086
18 6 159247.54516601562
19 6 158630.5964202881
0 7 124056.88660430908
1 7 125054.12273661296
2 7 128789.1797688802
3 7 128180.05786132812
4 7 128796.79379272461
5 7 128385.92025756836
6 7 129389.55264282227
7 7 130471.02778116862
8 7 131048.5112915039
9 7 132335.75424194336
10 7 132422.8189493815
11 7 134970.49024454752
12 7 137322.65610758463
13 7 140021.99308268228
14 7 140801.65020751953
15 7 141515.05113728842
16 7 140618.29883829752
17 7 140720.78076171875
18 7 140374.0825703939
19 7 141655.03567504883
0 8 109283.95418548584
1 8 109607.42014567058
2 8 109988.38144429524
3 8 109975.4234161377
4 8 109732.22392781575
5 8 109668.56879679362
6 8 109633.66724650066
7 8 109572.3767191569
8 8 109338.99033610027
9 8 108904.09242757161
10 8 108338.71568806966
11 8 107607.53293863933
12 8 106717.8744506836
13 8 106044.90824381511
14 8 105491.21264648438
15 8 104869.60563151042
16 8 102884.09521484375
17 8 101783.70324707031
18 8 100927.24379475911
19 8 101556.20472717285


==> plotdata.dat <==
t acc acc_smoothed Scott Scott_Smoothed
2 0.9703 0.9758749999999999 299937.5 317343.74875
4 0.974 0.9762777777777778 310281.25 318536.4566666667
6 0.9758 0.9765 315109.38 319571.873
8 0.9763 0.9766454545454546 319515.62 320575.2827272728
10 0.9771 0.9768500000000001 321453.12 321505.2075
12 0.9776 0.977023076923077 323156.25 322449.5184615385
14 0.9783 0.9772357142857144 324328.12 323315.84714285715
16 0.9776 0.9773800000000001 324968.75 324102.08266666665
18 0.9795 0.9779466666666667 328078.12 326305.208
20 0.9785 0.9783066666666668 328890.62 328012.49933333334
22 0.9781 0.9785933333333335 330609.38 329385.41533333337
24 0.9791 0.9788066666666667 331734.38 330526.0406666667
26 0.9791 0.9789733333333334 333781.25 331568.74933333334
28 0.98 0.9790866666666667 334578.12 332495.83266666665
30 0.9794 0.9792000000000001 335109.38 333315.62466666667
32 0.9788 0.97936 332984.38 334202.08266666665
34 0.9794 0.9794466666666667 335890.62 335011.458
36 0.9801 0.9796266666666666 335703.12 335737.5
38 0.9795 0.9797933333333334 336625.0 336390.62466666667
40 0.9796 0.9798866666666668 337093.75 336872.916
42 0.9793 0.9799533333333333 337062.5 337177.08266666665
44 0.98 0.97998 336625.0 337485.416
46 0.98 0.98004 338265.62 337828.124
48 0.9808 0.9802133333333333 340218.75 338519.7906666667
50 0.9812 0.9803733333333332 339781.25 338810.416
52 0.9806 0.9803866666666666 340406.25 339160.416
54 0.9805 0.9804866666666665 338968.75 339690.624
56 0.9801 0.9805733333333333 338343.75 340110.41533333337
58 0.9804 0.9806866666666667 339203.12 340631.2486666667
60 0.9803 0.9807199999999999 340250.0 341089.58200000005
62 0.9814 0.9808066666666665 343359.38 341371.874
64 0.9818 0.9808466666666665 340250.0 341697.916
66 0.9803 0.9809066666666666 340953.12 342216.666
68 0.981 0.981 344578.12 342691.666
70 0.9809 0.9811533333333331 343390.62 343334.37466666667
72 0.981 0.98132 344875.0 343954.166
74 0.9805 0.9814666666666666 343500.0 344446.04133333336
76 0.9813 0.9816 342500.0 344829.37466666667
78 0.9814 0.9816733333333333 345109.38 345056.4573333334
80 0.9821 0.9816599999999999 347562.5 345357.4986666667
82 0.982 0.9817733333333333 347531.25 345701.24933333334
84 0.9828 0.9818066666666667 348609.38 345777.29133333336
86 0.9826 0.9818466666666666 347640.62 345889.79133333336
88 0.9826 0.9819133333333333 346581.25 345942.9166666667
90 0.9823 0.98202 346000.0 346096.042
92 0.9825 0.9820533333333332 346765.62 346167.9166666667
94 0.9816 0.9820600000000002 344765.62 346173.12466666667
96 0.982 0.9819733333333333 346109.38 346046.04133333336
98 0.9815 0.9818666666666667 345718.75 345974.166
100 0.9815 0.9817199999999999 345078.12 345631.4573333334
102 0.982 0.9816133333333334 345671.88 345481.4573333334
104 0.9821 0.9815466666666668 345796.88 345431.2486666667
106 0.9818 0.9814266666666668 343578.12 345383.33200000005
108 0.9815 0.9812799999999999 345187.5 345328.124
110 0.9808 0.9811999999999999 345656.25 345402.08266666665
112 0.9804 0.9810533333333332 346453.12 345371.874
114 0.9806 0.9809933333333333 343468.75 345260.416
116 0.981 0.9809599999999998 345390.62 345223.958
118 0.9816 0.9808599999999998 345828.12 345164.58266666665
120 0.9805 0.9807799999999999 345281.25 345091.6653333333
122 0.9803 0.9806333333333332 345937.5 345014.58266666665
124 0.9804 0.9804933333333333 345875.0 344866.666
126 0.9798 0.98044 345656.25 344742.708
128 0.9806 0.9803866666666666 344046.88 344488.54133333336
130 0.981 0.9803 344531.25 344454.166
132 0.9805 0.9802333333333333 344781.25 344186.458
134 0.9809 0.98012 344703.12 343978.12466666667
136 0.9796 0.9800133333333334 342421.88 343615.62466666667
138 0.9794 0.97998 342968.75 343256.25
140 0.98 0.9798600000000001 343796.88 342734.37533333333
142 0.9796 0.9798333333333333 342640.62 342346.87533333333
144 0.9793 0.97978 342953.12 341935.4166666667
146 0.98 0.9797066666666666 341375.0 341566.6666666667
148 0.9799 0.9795466666666666 342703.12 340915.62466666667
150 0.9789 0.97936 339843.75 340205.20866666664
152 0.9798 0.9791733333333333 340546.88 339697.9166666667
154 0.9786 0.9791533333333334 338046.88 339100.0
156 0.9794 0.9790866666666668 339843.75 338481.24933333334
158 0.9798 0.9789399999999999 337875.0 337731.24933333334
160 0.9799 0.9786933333333333 339000.0 337027.08266666665
162 0.9781 0.9785533333333334 335015.62 336442.708
164 0.9781 0.9781933333333334 334046.88 335452.0833333333
166 0.9768 0.9779333333333332 334812.5 334529.1666666667
168 0.9791 0.9777333333333333 334000.0 333767.708
170 0.979 0.9774933333333333 334515.62 333031.24933333334
172 0.9774 0.97712 331390.62 331984.374
174 0.9756 0.9767333333333335 332390.62 331224.99933333334
176 0.9779 0.9764933333333334 332609.38 330152.08266666665
178 0.9745 0.9763133333333335 327843.75 329276.04133333336
180 0.975 0.9760800000000002 326000.0 328313.54133333336
182 0.9768 0.9758866666666669 329125.0 327482.29133333336
184 0.975 0.9754800000000002 327000.0 326484.37466666667
186 0.9738 0.9751000000000001 324140.62 325341.6666666667
188 0.974 0.9747600000000002 326484.38 324210.41733333335
190 0.9763 0.9746533333333336 322906.25 323162.5013333333
192 0.9754 0.9744214285714287 321875.0 322487.72428571427
194 0.9746 0.9744153846153848 319609.38 322075.7223076923
196 0.9739 0.9743666666666667 322343.75 321748.69916666666
198 0.973 0.9741454545454545 319031.25 321078.12636363634
200 0.9733 0.97406 317375.0 320485.93899999995
202 0.9723 0.9740888888888889 314421.88 320079.8633333333
204 0.974 0.9741 316671.88 319279.29874999996

